Hybrid Voxel Formats for Efficient Ray Tracing

Voxels are a geometric representation used for rendering volumes, multi-resolution models, and indirect lighting effects. Since the memory consumption of uncompressed voxel volumes scales cubically with resolution, past works have introduced data structures for exploiting spatial sparsity and homogeneity to compress volumes and accelerate ray tracing. However, these works don't systematically evaluate the trade-off between compression and ray intersection performance for a variety of storage formats. We show that a hierarchical combination of voxel formats can achieve Pareto optimal trade-offs between memory consumption and rendering speed. We present a formulation of "hybrid" voxel formats, where each level of a hierarchical format can have a different structure. For evaluation, we implement a metaprogramming system to automatically generate construction and ray intersection code for arbitrary hybrid formats. We also identify transformations on these formats that can improve compression and rendering performance. We evaluate this system with several models and hybrid formats, demonstrating that compared to standalone base formats, hybrid formats achieve a new Pareto frontier in ray intersection performance and storage cost.

==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

